Porting numerical integration codes from CUDA to oneAPI: a case study

We present our experience in porting optimized CUDA implementations to oneAPI. We focus on the use case of numerical integration, particularly the CUDA implementations of PAGANI and $m$-Cubes. We faced several challenges that caused performance degradation in the oneAPI ports. These include differences in utilized registers per thread, compiler optimizations, and mappings of CUDA library calls to oneAPI equivalents. After addressing those challenges, we tested both the PAGANI and m-Cubes integrators on numerous integrands of various characteristics. To evaluate the quality of the ports, we collected performance metrics of the CUDA and oneAPI implementations on the Nvidia V100 GPU. We found that the oneAPI ports often achieve comparable performance to the CUDA versions, and that they are at most 10% slower.

==> isc_rebuttal.txt <==
We want to thank the reviewers for their feedback. Here is the summary of how we want to incorporate the reviewer's suggestions and questions. 

Reviewer #1: It is helpful for readers if some of the code examples are provided in the paper.
Response: We plan to include code segments to highlight the critical conversion issues that need to be addressed. 

Reviewer #2:  How did we discover the difference in registers? How to verify performance issues?
Response:   We used NVIDIA tools such as  nvprof and Nsight Compute  to identify the registers per thread. The number of registers has an impact on warp occupancy, which is in turn critical for performance.  Even small differences on the register-count, can have a significant impact on performance. We plan to provide more details in the revised manuscript.

Reviewers  #2,#4:  Justify the selection of the sample codes. 
Response:  We chose PAGANI and m-Cubes because they are fastest GPU codes for multi-dimensional numerical integration. We agree that these two codes are not representative of all kernels and that kernels with different characteristics could result in a different porting experience. Nonetheless, PAGANI and m-Cubes do have characteristics that could be shared by many other kernels such as the use of shared-memory and atomic operations. We plan to port additional CUDA optimized codes with different characteristics, however, due to time limitations  we cannot include such results in the current manuscript.  

Reviewers #2,#3:  Too much background and lack of details on problem resolution/analysis. 
Response:  Based on the feedback from the reviewers  we plan to substantially  reduce the background material such as algorithm details, and add more details pertaining to the conversion process and how we addressed various issues encountered. 

Reviewers #2: What methods solve the performance issues? 
Response: The initial conversion resulted in a code that was five times slower compared to the CUDA optimized code.  We went through several iterations and addressed various performance issues. We provide some details on the current manuscript. We plan to provide how we addressed different performance issues that improved performance to within 10% of the CUDA optimized code in the revised manuscript. 

Reviewer #3: Non-descriptive table captions
Response:We will improve the captions of all tables. 

Reviewer #3: what causes the increased register usage?
Response: We strongly believe that the difference in the register usage is due to the difference in the way the assembly code is generated for the CUDA and oneAPI codes. For CUDA, source code is compiled to a device-independent intermediate instruction set (PTX). 
Then the ptxas compiler generates SASS machine code by compiling PTX code. 
ptxas will allocate registers and map instructions to actual hardware registers. 
For oneAPI, the compiler generates an LLVM IR (intermediate representation) of the code. 
At link-time, LLVM IR is compiled to ptx. Then ptxas generates the device code.
	
Reviewer #3: what were our expectations on the performance and correctness for the ports? 
Response: Our expectation was that we could easily achieve correctness with good performance. 
In practice achieving correctness was relatively easy. Achieving performance was more difficult than we initially thought.


